ANOVA approximation with mixed tensor product basis on scattered points

In this paper we consider an orthonormal basis, generated by a tensor product of Fourier basis functions, half period cosine basis functions, and the Chebyshev basis functions. We deal with the approximation problem in high dimensions related to this basis and design a fast algorithm to multiply with the underlying matrix, consisting of rows of the non-equidistant Fourier matrix, the non-equidistant cosine matrix and the non-equidistant Chebyshev matrix, and its transposed. This leads us to an ANOVA (analysis of variance) decomposition for functions with partially periodic boundary conditions through using the Fourier basis in some dimensions and the half period cosine basis or the Chebyshev basis in others. We consider sensitivity analysis in this setting, in order to find an adapted basis for the underlying approximation problem. More precisely, we find the underlying index set of the multidimensional series expansion. Additionally, we test this ANOVA approximation with mixed basis at numerical experiments, and refer to the advantage of interpretable results.

==> data1.dat <==
 a        b           h            d            e            f            g            i                       c                      j                       k
    50.0  0.497006    0.375377     0.525775     0.290464     0.211295     0.227069     0.009743897588473521    0.01227244274169478    0.030194627271453126    0.10498873676159212
   100.0  0.141288    0.0605352    0.40417      0.0560243    0.0278928    0.139323     0.0014607868453647204   0.0016232326891068715  0.012467164891937228    0.04596775959797277
   200.0  0.0532019   0.0232965    0.106659     0.0309353    0.0115989    0.0340655    0.00029937845736390683  0.00034197810482358037 0.004273972706275457    0.01665762442910304
   500.0  0.00989237  0.00517033   0.041695     0.00542767   0.00220488   0.0142021    4.297610130502877e-5    4.330470037860559e-5   0.0010223508858422622   0.008103461348932377
  1000.0  0.00326306  0.00183738   0.0206182    0.0013935    0.000987923  0.00929929   1.1226193681830811e-5   1.1226193681830811e-5  0.0003428702299352118   0.004226033365972506
  2000.0  0.00111756  0.000645602  0.0101163    0.000865735  0.000379992  0.00406163   2.5617899115633643e-6   2.5377343792071124e-6  0.00013706536171258254  0.002153916397726143
  5000.0  0.0002534   0.000157634  0.00425231   0.000303668  0.000156168  0.00121488   5.516655673178549e-7    5.17734411669535e-7    3.403306500489027e-5    0.0010692427235405933
 10000.0  9.32649e-5  5.70973e-5   0.0021795    0.000232513  2.09684e-5   0.000691514  1.6927230226675012e-7   1.6205608466334974e-7  1.161458033077993e-5    0.0004319399077421654
 20000.0  3.14901e-5  2.06985e-5   0.00149669   0.000107851  1.63212e-5   0.000548866  5.5320131743514556e-8   4.6865439904811024e-8  4.460542774107939e-6    0.00025184070490547294
 50000.0  8.72478e-6  5.61022e-6   0.000916395  3.78954e-5   6.71712e-6   0.000312722  1.2707067412205117e-8   4.6865439904811024e-8  1.2935141402992521e-6   7.682434232722166e-5


==> data2.dat <==
a b c d e f g h i j k l m
$\{1\}$ 0.4488671759965445 0.47446067466185504 0.37014457190437794 0.32949973517961567 0.37006170206194955 0.36992785463383454 0.36800680293935945 0.36975808213403855 0.42448828557699314 0.3516592171031396 0.3682908199919242 0.3672959946775864
$\{2\}$ 0.03238977062427998 0.045015595736712204 0.001578760447520064 0.01039135894470112 0.0005995464445772297 0.006784193586495949 0.00010142390797840214 0.0023408757935364276 0.05289407005866438 0.0059050189253061465 0.001822276946934885 0.00027726847942120846
$\{3\}$ 0.36405298709140566 0.28872726358375417 0.33391847858853657 0.23988747781803887 0.34853889582156033 0.3160670151474501 0.34524219343951446 0.33202507600592246 0.412960735164263 0.33528548443502587 0.35738399737253934 0.34682358268230834
$\{4\}$ 0.01800899937014884 0.030463851892368957 0.002852072915047396 0.011874357726390403 0.0007033063368675037 0.007154329621692529 8.54934627923777e-5 0.0020639827887108126 0.02270995643143892 0.0043216576634898815 0.0015136205498235918 0.00016793425076304377
$\{1;2\}$ 0.08745320062400348 0.09444274132319999 0.2560283992125138 0.24230775879087266 0.2670444254349883 0.2686224122176333 0.2766650634134366 0.27843240808093433 0.009286720192649025 0.23445743620406337 0.2501676466844369 0.2735857197743884
$\{1;3\}$ 0.014662364839405246 0.01636831776371822 0.011667350025541062 0.03343249988057264 0.008435990049943174 0.009773024024550145 0.007845101931065902 0.007296721090360882 0.011410892547054977 0.017223069078011202 0.00983834355626305 0.008071003459109948
$\{1;4\}$ 0.008839567791603305 0.017627892211213345 0.005221862970743833 0.03254083647858214 0.0010422830258239619 0.004611091302340282 0.0005380795606392377 0.0020056804214121887 0.011312404124263205 0.01067870003158701 0.0023701715692376326 0.0008626104959666641
$\{2;3\}$ 0.006597868534515022 0.011453657307446855 0.007234240554623502 0.039766662966013326 0.0012143456957553573 0.006930456993574951 0.000516670819955313 0.0021533260752987695 0.021853580005587084 0.017770129367792445 0.0025374971940402852 0.0010149126529147854
$\{2;4\}$ 0.012920929768385648 0.01334313774655789 0.004943709915727535 0.024620562323803045 0.001157091780349365 0.005074042218456164 0.0004711198302457087 0.0018959823980727486 0.02569580928914902 0.012500748976239973 0.003920675108098266 0.0010713950505170744
$\{3;4\}$ 0.006207135359708253 0.00809686777317326 0.006410553465368406 0.035678749891410115 0.001202413348185089 0.00505558025397196 0.0005280506950125337 0.00202786521171286 0.0073875466099373 0.010198538215344548 0.0021549510267018525 0.0008295784770239904


==> data3.dat <==
2 2 -0.8679590261649958
4 2 -1.0308072313691001
6 2 -0.9961614283672138
8 2 -0.9055862079710886
10 2 -0.7564778838160999
12 2 -0.4967639376126207

2 4 -1.250182284432683
4 4 -2.0421556770376905
6 4 -2.161335067322099
8 4 -2.0416622753933624
10 4 -1.9144416867264937
12 4 -1.665876922885649

2 6 -1.2874107155255252
4 6 -2.533253798120483
6 6 -3.8425103693977274
8 6 -4.120284797457765
10 6 -3.947402483623112
12 6 -3.646578561891351

2 8 -1.2855291756743494
4 8 -2.5388734642207393
6 8 -4.086106229032844
8 8 -5.618981202598099
10 8 -5.889086906987373
12 8 -4.386328494948143

2 10 -1.2798037278960694
4 10 -2.5347624666750868
6 10 -4.08894348674423
8 10 -5.83003694944679
10 10 -7.534350236707943
12 10 -4.243079551036127

2 12 -1.2763519393085165
4 12 -2.5305908943757505
6 12 -4.085556507730069
8 12 -5.819014494889124
10 12 -7.713313110229632
12 12 -4.095112255147072

2 14 -1.273971529832151
4 14 -2.525508606551415
6 14 -4.08112821561184
8 14 -5.818366793916841
10 14 -7.709311377076579
12 14 -3.7248299267109166

2 16 -1.2705557852908111
4 16 -2.5232438432377102
6 16 -4.08253404701182
8 16 -5.815704087234418
10 16 -7.705672647394219
12 16 -3.3820301739970073

2 18 -1.2664921868522114
4 18 -2.519774718995173
6 18 -4.0792853968759974
8 18 -5.815315754450381
10 18 -7.69764175349115
12 18 -3.1630639313378457

2 20 -1.2604458767099243
4 20 -2.515420252959921
6 20 -4.076648823597609
8 20 -5.8133522480025706
10 20 -7.689544042925379
12 20 -2.8319313610164287

2 22 -1.253222067362611
4 22 -2.5142787968335574
6 22 -4.071234381967344
8 22 -5.804109649517284
10 22 -7.68537347825055
12 22 -2.517409725279235

2 24 -1.2478219510303823
4 24 -2.511184408962639
6 24 -4.066764344507586
8 24 -5.79387385954034
10 24 -7.662175376488857
12 24 -2.515550594006469

2 26 -1.2475488142703341
4 26 -2.5084580217471455
6 26 -4.062990778515485
8 26 -5.784837180153553
10 26 -7.645981851035052
12 26 -2.2989489866370576

2 28 -1.2445561311341766
4 28 -2.503559589299313
6 28 -4.059718314612665
8 28 -5.774231590530443
10 28 -7.637916362403637
12 28 -2.1481221080859574

2 30 -1.241788078627756
4 30 -2.4978230269961474
6 30 -4.05102708397434
8 30 -5.771086159519065
10 30 -7.62079924821126
12 30 -2.0917889473007967

2 32 -1.2397767288371075
4 32 -2.4950830776396526
6 32 -4.04717121601092
8 32 -5.769340926683955
10 32 -7.591173742942022
12 32 -2.0160593103271696

2 34 -1.2360214421914002
4 34 -2.4918055886584827
6 34 -4.040056290084496
8 34 -5.767784412371101
10 34 -7.563935363287496
12 34 -1.8524673057960335

2 36 -1.2329059997301193
4 36 -2.4881834903874624
6 36 -4.035715118929459
8 36 -5.762647417133814
10 36 -7.53360940822671
12 36 -1.6961523707280441

2 38 -1.230240137499095
4 38 -2.4865691682648396
6 38 -4.033979804187505
8 38 -5.758814451875489
10 38 -7.471492735025859
12 38 -1.544214515711067

2 40 -1.2292634387351316
4 40 -2.4863231748009484
6 40 -4.028170286143333
8 40 -5.7551483074320355
10 40 -7.312056768812014
12 40 -1.3893284006087074

2 42 -1.2217355696794558
4 42 -2.48029559670832
6 42 -4.022545129130359
8 42 -5.748152535725882
10 42 -7.231992335526319
12 42 -1.1855261656579081

2 44 -1.2140353564374724
4 44 -2.476614016402926
6 44 -4.01365006834192
8 44 -5.742051960381527
10 44 -7.084181128325703
12 44 -1.0683158656210014

2 46 -1.2075529712732171
4 46 -2.4694147689332766
6 46 -4.009982918060132
8 46 -5.734425036528784
10 46 -6.768755157594545
12 46 -0.9245763172070214

2 48 -1.2068472220632347
4 48 -2.4643004674478917
6 48 -4.000215294910225
8 48 -5.726852275295516
10 48 -6.666240293904441
12 48 -0.8517978887915466

2 50 -1.2038027562369902
4 50 -2.4568072057720816
6 50 -3.996484259149612
8 50 -5.7222384216596085
10 50 -6.518621811721495
12 50 -0.8038926804203871

==> data4.dat <==
a b
$\{1\}$ 0.19313496728810828
$\{2\}$ 0.2763708970678192
$\{3\}$ 0.08633810627960269
$\{4\}$ 0.17836936450030005
$\{1;2\}$ 0.10282322447446463
$\{1;3\}$ 1.8221271153214396e-9
$\{1;4\}$ 1.8782079710495223e-9
$\{2;3\}$ 2.4591419331179225e-9
$\{2;4\}$ 0.08141808732393983
$\{3;4\}$ 0.08154534690628837

